DW Cnc: a micronova with a negative superhump and a flickering spin

Magnetic accreting white dwarfs in cataclysmic variables have been known to show bursts driven by different physical mechanisms; however, the burst occurrence is much rarer than in their non-magnetic counterparts. DW Cnc is a well-studied intermediate polar that showed a burst with a 4-magnitude amplitude in 2007. Here we report on a recent burst in DW Cnc observed by ASAS-SN that reached a peak luminosity of 6.6 $\times$ 10$^{33}$ erg~s$^{-1}$, another 4 mag increase from its quiescent high state level. The released energy of the burst suggests that these are micronovae, a distinctive type of burst seen in magnetic systems that may be caused by a thermonuclear runaway in the confined accretion flow. Only a handful of systems, most of them intermediate polars, have a reported micronova bursts. We also report on the reappearance of the negative superhump of DW~Cnc as shown by TESS and OPTICAM data after the system emerges from its low state and immediately before the burst. We further report on a new phenomenon, where the spin signal turns "on" and "off" on the precession period associated with the negative superhump, which may indicate pole flipping. The new classification of DW Cnc as a micronova as well as the spin variability show the importance of both monitoring known micronova systems and systematic searches for more similar bursts, to limit reliance on serendipitous discoveries.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
